A JWST/MIRI view of k Andromedae b: Refining its mass, age, and physical parameters

Context. kAndb is a substellar companion near the planet-brown dwarf boundary, orbiting a B9IV star at 50-100 au. Estimates of its age and mass vary, fueling a decade-long debate. Atmospheric parameters (Teff 1650-2050 K, log(g) 3.5-5.5) remain poorly constrained due to model differences and heterogeneous datasets. Aims. We refine the characterization of kAndb using mid-infrared data to capture its bolometric emission. Combined with NIR measurements, we constrain Teff, log(g), and radius to reduce uncertainties in age and mass. Methods. We obtained JWST/MIRI coronagraphic data (F1065C, F1140C, F1550C) and recalibrated NIR photometry with an updated ATLAS stellar model. MIRI color-magnitude diagrams (CMDs) probe the likelihood of species (CH4, NH3, silicates). We compared H and F1140C colors and magnitudes to isochrones to constrain age and mass. We modeled the spectral energy distribution with atmosphere models to refine Teff, radius, and log(g), and to constrain age and mass using evolutionary models. Results. Cloudy atmosphere models fit best, consistent with the L0/L2 spectral type and position near silicate-atmosphere field objects in the MIRI CMD. We derived an age of 47+-7 Myr and mass of 17.3+-1.8 MJup by weighted-mean model combination. Modeling yielded Teff = 1791+-68 K and radius = 1.42+-0.06 RJup, improving precision by 30%. Log(g) = 4.35+-0.07 dex represents a 70% improvement over the previous best value (4.75+-0.25). Conclusions. The new mass places kAndb just above the deuterium-burning limit. The age is 75% more precise and consistent with the Columba association (42 Myr). The Teff suggests silicate clouds, requiring spectroscopic confirmation. MIRI data were crucial to refining radius and temperature, which led to stronger constraints on age and mass and improving the overall characterization of kAndb.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

